Feature selection in stratification estimators of causal effects: lessons from potential outcomes, causal diagrams, and structural equations

What is the ideal regression (if any) for estimating average causal effects? We study this question in the setting of discrete covariates, deriving expressions for the finite-sample variance of various stratification estimators. This approach clarifies the fundamental statistical phenomena underlying many widely-cited results. Our exposition combines insights from three distinct methodological traditions for studying causal effect estimation: potential outcomes, causal diagrams, and structural models with additive errors.

==> graph1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=myvar] (0) at (3, 4) {$X$};
		\node [style=myvar] (1) at (0, 0) {$Z$};
		\node [style=myvar] (2) at (6, 0) {$Y$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=arrow] (0) to (1);
		\draw [style=arrow] (0) to (2);
		\draw [style=arrow, in=180, out=0] (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

